Spectroscopic study of the HII regions in the NGC 1232 galaxy

NGC 1232 is a face-on spiral galaxy that serves as an excellent laboratory for the study of star formation due to its proximity. Recent studies have revealed interesting features about this galaxy: X-ray observations suggest that it recently collided with a dwarf galaxy, however, no apparent remnant is observed. Here we search for evidence of this collision. We used long-slit optical spectra in two different positions obtained with the Goodman spectrograph at the SOAR telescope. We detected 18 HII regions in the north-south direction and 22 HII regions in the east-west direction and a background galaxy, NGC 1232B, for which we present the first redshift measurement and spectral analysis. We used the stellar population fitting technique to study the underlying stellar population and to subtract it from the spectra to measure the emission lines. The emission lines were used to determine the extinction, electron density, chemical abundance, and the star-formation rate gradient of NGC 1232. As is common in spiral galaxies, we found a stellar population gradient with older populations at the central regions and younger ones towards the outskirts, along with a negative oxygen abundance gradient of -0.16 dex/re. Due to the difficulty of measuring important emission lines, the number of objects for the abundance gradient is small, but there is a hint that this galaxy has a broken gradient profile, with a drop towards the center. If the collision caused any disturbance in the galaxy, we believe it would be small and hard to detect with a limited number of objects. From all the other measurements, we found no deviations from a typical spiral galaxy and no significant difference between different directions in the galaxy. The stellar population and emission line analysis of NGC 1232B suggest that it is a starburst galaxy.

==> lixo.txt <==
mv comparisons_lines-eps-converted-to.pdf                         comparisons_lines.pdf
mv distconstEW-eps-converted-to.pdf			       distconstEW.pdf
mv distconstNS-eps-converted-to.pdf			       distconstNS.pdf
mv grafico10-eps-converted-to.pdf				       grafico10.pdf
mv grafico11a-eps-converted-to.pdf 			       grafico11a.pdf
mv grafico11b-eps-converted-to.pdf 			       grafico11b.pdf
mv grafico122-eps-converted-to.pdf 			       grafico122.pdf
mv grafico132-eps-converted-to.pdf 			       grafico132.pdf
mv grafico142-eps-converted-to.pdf 			       grafico142.pdf
mv grafico2-eps-converted-to.pdf				       grafico2.pdf
mv grafico5-eps-converted-to.pdf				       grafico5.pdf
mv grafico6-eps-converted-to.pdf				       grafico6.pdf
mv grafico9-eps-converted-to.pdf				       grafico9.pdf
mv popgradEW-eps-converted-to.pdf				       popgradEW.pdf
mv popgradEW_mku-eps-converted-to.pdf			       popgradEW_mku.pdf
mv popgradNS-eps-converted-to.pdf				       popgradNS.pdf
mv popgradNS_mku-eps-converted-to.pdf			       popgradNS_mku.pdf
mv SFR-eps-converted-to.pdf				       SFR.pdf
mv spectraH_EW-eps-converted-to.pdf			       spectraH_EW.pdf
mv spectraH_NS-eps-converted-to.pdf			       spectraH_NS.pdf
mv spectra_NGC1232B-eps-converted-to.pdf			       spectra_NGC1232B.pdf
mv star_out_n1232_0001_MIL-eps-converted-to.pdf		       star_out_n1232_0001_MIL.pdf
mv star_out_n1232_0001_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0001_MIL_EW.pdf
mv star_out_n1232_0002_MIL-eps-converted-to.pdf		       star_out_n1232_0002_MIL.pdf
mv star_out_n1232_0002_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0002_MIL_EW.pdf
mv star_out_n1232_0003_MIL-eps-converted-to.pdf		       star_out_n1232_0003_MIL.pdf
mv star_out_n1232_0003_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0003_MIL_EW.pdf
mv star_out_n1232_0004_MIL-eps-converted-to.pdf		       star_out_n1232_0004_MIL.pdf
mv star_out_n1232_0004_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0004_MIL_EW.pdf
mv star_out_n1232_0005_MIL-eps-converted-to.pdf		       star_out_n1232_0005_MIL.pdf
mv star_out_n1232_0005_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0005_MIL_EW.pdf
mv star_out_n1232_0006_MIL-eps-converted-to.pdf		       star_out_n1232_0006_MIL.pdf
mv star_out_n1232_0006_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0006_MIL_EW.pdf
mv star_out_n1232_0007_MIL-eps-converted-to.pdf		       star_out_n1232_0007_MIL.pdf
mv star_out_n1232_0007_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0007_MIL_EW.pdf
mv star_out_n1232_0008_MIL-eps-converted-to.pdf		       star_out_n1232_0008_MIL.pdf
mv star_out_n1232_0008_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0008_MIL_EW.pdf
mv star_out_n1232_0009_MIL-eps-converted-to.pdf		       star_out_n1232_0009_MIL.pdf
mv star_out_n1232_0009_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0009_MIL_EW.pdf
mv star_out_n1232_0010_MIL-eps-converted-to.pdf		       star_out_n1232_0010_MIL.pdf
mv star_out_n1232_0010_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0010_MIL_EW.pdf
mv star_out_n1232_0011_MIL-eps-converted-to.pdf		       star_out_n1232_0011_MIL.pdf
mv star_out_n1232_0011_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0011_MIL_EW.pdf
mv star_out_n1232_0012_MIL-eps-converted-to.pdf		       star_out_n1232_0012_MIL.pdf
mv star_out_n1232_0012_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0012_MIL_EW.pdf
mv star_out_n1232_0013_MIL-eps-converted-to.pdf		       star_out_n1232_0013_MIL.pdf
mv star_out_n1232_0013_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0013_MIL_EW.pdf
mv star_out_n1232_0014_MIL-eps-converted-to.pdf		       star_out_n1232_0014_MIL.pdf
mv star_out_n1232_0014_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0014_MIL_EW.pdf
mv star_out_n1232_0015_MIL-eps-converted-to.pdf		       star_out_n1232_0015_MIL.pdf
mv star_out_n1232_0015_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0015_MIL_EW.pdf
mv star_out_n1232_0016_MIL-eps-converted-to.pdf		       star_out_n1232_0016_MIL.pdf
mv star_out_n1232_0016_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0016_MIL_EW.pdf
mv star_out_n1232_0017_MIL-eps-converted-to.pdf		       star_out_n1232_0017_MIL.pdf
mv star_out_n1232_0017_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0017_MIL_EW.pdf 
mv star_out_n1232_0018_MIL-eps-converted-to.pdf		       star_out_n1232_0018_MIL.pdf
mv star_out_n1232_0018_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0018_MIL_EW.pdf
mv star_out_n1232_0019_MIL-eps-converted-to.pdf		       star_out_n1232_0019_MIL.pdf
mv star_out_n1232_0019_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0019_MIL_EW.pdf
mv star_out_n1232_0020_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0020_MIL_EW.pdf
mv star_out_n1232_0021_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0021_MIL_EW.pdf
mv star_out_n1232_0022_MIL_EW-eps-converted-to.pdf 	       star_out_n1232_0022_MIL_EW.pdf
mv star_out_ngc1232_0001-eps-converted-to.pdf		       star_out_ngc1232_0001.pdf
mv star_out_ngc1232_0002-eps-converted-to.pdf		       star_out_ngc1232_0002.pdf
mv star_out_ngc1232_0003-eps-converted-to.pdf		       star_out_ngc1232_0003.pdf
mv star_out_ngc1232_0004-eps-converted-to.pdf		       star_out_ngc1232_0004.pdf
mv star_out_ngc1232_0005-eps-converted-to.pdf		       star_out_ngc1232_0005.pdf
mv star_out_ngc1232_0006-eps-converted-to.pdf		       star_out_ngc1232_0006.pdf
mv star_out_ngc1232_0007-eps-converted-to.pdf		       star_out_ngc1232_0007.pdf
mv star_out_ngc1232_0008-eps-converted-to.pdf		       star_out_ngc1232_0008.pdf
mv star_out_ngc1232_0009-eps-converted-to.pdf		       star_out_ngc1232_0009.pdf
mv star_out_ngc1232_0010-eps-converted-to.pdf		       star_out_ngc1232_0010.pdf
mv star_out_ngc1232_0011-eps-converted-to.pdf		       star_out_ngc1232_0011.pdf
mv star_out_ngc1232_0012-eps-converted-to.pdf		       star_out_ngc1232_0012.pdf
mv star_out_ngc1232_0013-eps-converted-to.pdf		       star_out_ngc1232_0013.pdf
mv star_out_ngc1232_0014-eps-converted-to.pdf		       star_out_ngc1232_0014.pdf
mv star_out_ngc1232_0015-eps-converted-to.pdf		       star_out_ngc1232_0015.pdf
mv star_out_ngc1232_0016-eps-converted-to.pdf		       star_out_ngc1232_0016.pdf
mv star_out_ngc1232_0017-eps-converted-to.pdf		       star_out_ngc1232_0017.pdf
mv star_out_ngc1232_0018-eps-converted-to.pdf		       star_out_ngc1232_0018.pdf
mv star_out_ngc1232_0019-eps-converted-to.pdf		       star_out_ngc1232_0019.pdf
mv star_out_ngc1232_EW_0001-eps-converted-to.pdf		       star_out_ngc1232_EW_0001.pdf
mv star_out_ngc1232_EW_0002-eps-converted-to.pdf		       star_out_ngc1232_EW_0002.pdf
mv star_out_ngc1232_EW_0003-eps-converted-to.pdf		       star_out_ngc1232_EW_0003.pdf
mv star_out_ngc1232_EW_0004-eps-converted-to.pdf		       star_out_ngc1232_EW_0004.pdf
mv star_out_ngc1232_EW_0005-eps-converted-to.pdf		       star_out_ngc1232_EW_0005.pdf
mv star_out_ngc1232_EW_0006-eps-converted-to.pdf		       star_out_ngc1232_EW_0006.pdf
mv star_out_ngc1232_EW_0007-eps-converted-to.pdf		       star_out_ngc1232_EW_0007.pdf
mv star_out_ngc1232_EW_0008-eps-converted-to.pdf		       star_out_ngc1232_EW_0008.pdf
mv star_out_ngc1232_EW_0009-eps-converted-to.pdf		       star_out_ngc1232_EW_0009.pdf
mv star_out_ngc1232_EW_0010-eps-converted-to.pdf		       star_out_ngc1232_EW_0010.pdf
mv star_out_ngc1232_EW_0011-eps-converted-to.pdf		       star_out_ngc1232_EW_0011.pdf
mv star_out_ngc1232_EW_0012-eps-converted-to.pdf		       star_out_ngc1232_EW_0012.pdf
mv star_out_ngc1232_EW_0013-eps-converted-to.pdf		       star_out_ngc1232_EW_0013.pdf
mv star_out_ngc1232_EW_0014-eps-converted-to.pdf		       star_out_ngc1232_EW_0014.pdf
mv star_out_ngc1232_EW_0015-eps-converted-to.pdf		       star_out_ngc1232_EW_0015.pdf
mv star_out_ngc1232_EW_0016-eps-converted-to.pdf		       star_out_ngc1232_EW_0016.pdf
mv star_out_ngc1232_EW_0017-eps-converted-to.pdf		       star_out_ngc1232_EW_0017.pdf
mv star_out_ngc1232_EW_0018-eps-converted-to.pdf		       star_out_ngc1232_EW_0018.pdf
mv star_out_ngc1232_EW_0019-eps-converted-to.pdf		       star_out_ngc1232_EW_0019.pdf
mv star_out_ngc1232_EW_0020-eps-converted-to.pdf		       star_out_ngc1232_EW_0020.pdf
mv star_out_ngc1232_EW_0021-eps-converted-to.pdf		       star_out_ngc1232_EW_0021.pdf
mv star_out_ngc1232_EW_0022-eps-converted-to.pdf		       star_out_ngc1232_EW_0022.pdf

